An overview of the proof in "Borel Conjecture and Dual Borel Conjecture"

This note gives an informal overview of the proof in our paper "Borel Conjecture and Dual Borel Conjecture", see arXiv:1105.0823.

==> BC_small.pdf_tex <==
%% Creator: Inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'BC_small.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{257.19847356pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.68990552)%
    \put(0,0){\includegraphics[width=\unitlength]{BC_small.pdf}}%
    \put(0.75108287,0.00654589){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\beta$
}}}%
    \put(0.30916692,0.00942244){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\alpha+1$}}}%
    \put(0.99355012,0.00654589){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\omega_2$}}}%
    \put(0.31023334,0.38126791){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$X^y+F$ pos.}}}%
    \put(0.30969778,0.62355974){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$F$ appears at $\alpha+1$}}}%
    \put(0.75108287,0.62373516){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\mytextb}}}%
    \put(0.20002094,0.27105542){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(3) pick $x$ s.t.: }}}%
    \put(0.06776607,0.49148021){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(4) pick $y\leq x$ s.t:}}}%
    \put(0.75108287,0.18288557){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$Z$ is $P^x_\beta$-name}}}%
    \put(0.72904041,0.53556513){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{(5) contradiction!}}}%
    \put(0.75211877,0.38021483){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{so: $X^y+F$ pos.
}}}%
    \put(0.5536652,0.42528486){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(c) $P^y$ pres. pos.}}}%
    \put(0.77312533,0.55760759){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(\mytextc}}}%
    \put(0.77465388,0.51251724){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F,Z$ abs.)}}}%
    \put(0.86129527,0.13880065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$
}}}%
    \put(0.88369426,0.3387794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$
}}}%
    \put(0.95406109,0.084304){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\prep$}}}%
    \put(0.20002094,0.18288557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar P^x$}}}%
    \put(0.11096101,0.40493051){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar P^y$}}}%
    \put(0.02590947,0.62446531){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar \BP$}}}%
    \put(0.31014155,0.65281578){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(1)}}}%
    \put(0.75284578,0.65426981){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(2)}}}%
    \put(0.31014155,0.41365375){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
    \put(0.75284578,0.41292683){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(d)}}}%
  \end{picture}%
\endgroup


==> prep.pdf_tex <==
%% Creator: Inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prep.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{257.19847356pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.68990552)%
    \put(0,0){\includegraphics[width=\unitlength]{prep.pdf}}%
    \put(0.99355012,0.00654589){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\omega_2$}}}%
    \put(0.94946511,0.09471554){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\prep$}}}%
    \put(0.04547475,0.62517723){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar \BP\in V[G]$ (the generic forcing iteration, direct limit of $G$)}}}%
    \put(0.1576719,0.33667021){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar P^y\in M^y$ }}}%
    \put(0.26808814,0.1407705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar P^x\in M^x$}}}%
    \put(0.42221771,0.25020405){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M^x$-complete}}}%
    \put(0.42044568,0.49148021){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M^y$-complete}}}%
    \put(0.6849554,0.31514034){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y<x$ in $G$
}}}%
    \put(0.64134215,0.11682502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x\in G$
}}}%
  \end{picture}%
\endgroup

